Ammonia Observations of Planck Cold Cores

Single-pointing observations of NH$_3$ (1,1) and (2,2) were conducted towards 672 Planck Early Release Cold Cores (ECCs) using the Nanshan 26-m radio telescope. Out of these sources, a detection rate of 37% (249 cores) was achieved, with NH$_3$(1,1) hyperfine structure detected in 187 and NH$_3$(2,2) emission lines detected in 76 cores. The detection rate of NH3 is positively correlated with the continuum emission fluxes at a frequency of 857 GHz. Among the observed 672 cores, ~22% have associated stellar and IR objects within the beam size (~2$\arcmin$). This suggests that most of the cores in our sample may be starless. The kinetic temperatures of the cores range from 8.9 to 20.7 K, with an average of 12.3 K, indicating a coupling between gas and dust temperatures. The ammonia column densities range from 0.36 to 6.07$\times10^{15}$ cm$^{-2}$, with a median value of 2.04$\times10^{15}$ cm$^{-2}$. The fractional abundances of ammonia range from 0.3 to 9.7$\times10^{-7}$, with an average of 2.7 $\times10^{-7}$, which is one order of magnitude larger than that of Massive Star-Forming (MSF) regions and Infrared Dark Clouds (IRDCs). The correlation between thermal and non-thermal velocity dispersion of the NH$_3$(1,1) inversion transition indicates the dominance of supersonic non-thermal motions in the dense gas traced by NH$_3$, and the relationship between these two parameters in Planck cold cores is weaker, with lower values observed for both parameters relative to other samples under our examination. The cumulative distribution shapes of line widths in the Planck cold cores closely resemble those of the dense cores found in regions of Cepheus, and Orion L1630 and L1641, with higher values compared to Ophiuchus. A comparison of NH3 line-center velocities with those of $^{13}$CO and C$^{18}$O shows small differences (0.13 and 0.12 km s$^{-1}$ ), suggesting quiescence on small scales.

==> paper_abstract.txt <==
We surveyed the Aquila Rift complex including the Serpens South and W\,40 region in the NH$_3$\,(1,1)
and (2,2) transitions making use of the Nanshan 26-m telescope. Our observations cover an area of
$\sim$$1.5\degr\times2.2\degr$\,(11.4\,pc\,$\times$\,16.7\,pc). The kinetic temperatures of the dense
gas in the Aquila Rift complex obtained from NH$_3$\,(2,2)/(1,1) ratios range from 8.9 to 35.0\,K with
an average of 15.3\,$\pm$\,6.1\,K (errors are standard deviations of the mean). Low gas temperatures
associate with Serpens South ranging from 8.9 to 16.8\,K with an average 12.3\,$\pm$\,1.7\,K, while
dense gas in the W\,40 region shows higher temperatures ranging from 17.7 to 35.0\,K with an average
of 25.1\,$\pm$\,4.9\,K. A comparison of kinetic temperatures derived from para-NH$_3$\,(2,2)/(1,1)
against HiGal dust temperatures indicates that the gas and dust temperatures are in agrement in the
low mass star formation region of Serpens South. In the high mass star formation region W\,40, the
measured gas kinetic temperatures are higher than those of the dust. The turbulent component of the
velocity dispersion of NH$_3$\,(1,1) is found to be positively correlated with the gas kinetic temperature,
which indicates that the dense gas may be heated by dissipation of turbulent energy. For the fractional
total-NH$_3$\,(para+ortho) abundance obtained by a comparison with $Herschel$ infrared continuum data
representing dust emission we find values from 0.1\,$\times$\,$10^{-8}$ to 2.1$\,\times$\,$10^{-7}$ with an average
of 6.9\,($\pm$4.5)\,$\times$\,10$^{-8}$. Serpens South also shows a fractional total-NH$_3$\,(para+ortho) abundance
ranging from 0.2\,$\times$\,$10^{-8}$ to 2.1\,$\times$\,$10^{-7}$ with an average of 8.6\,($\pm$3.8)\,$\times$\,10$^{-8}$.
In W\,40, values are lower, between 0.1 and 4.3\,$\times$\,$10^{-8}$ with an average of 1.6\,($\pm$1.4)$\,\times$\,10$^{-8}$.
Weak velocity gradients demonstrate that the rotational energy is a negligible fraction of the gravitational energy.
In W\,40, gas and dust temperatures are not strongly dependent on the projected distance to the recently formed massive
stars. Overall, the morphology of the mapped region is ring-like, with strong emission at lower and weak emission at
higher Galactic longitudes. However, the presence of a physical connection between both parts remains questionable.
